Surface-like boundaries of hyperbolic groups

We classify the boundaries of hyperbolic groups that have enough quasiconvex codimension-1 surface subgroups with trivial or cyclic intersections.

==> figures/PONG.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PONG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.20001942bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34438768)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PONG.pdf}}%
    \put(0.39725759,0.14027394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.35179297,0.09689954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red}$\delta$}}}}%
    \put(0.46780633,0.16222236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma$}}}}%
    \put(0.4134577,0.22336455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma_2$}}}}%
    \put(0.446903,0.12564156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma_1$}}}}%
    \put(0.47987522,0.20039565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_2'$}}}}%
    \put(0.42129648,0.19984832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_2$}}}}%
    \put(0.50334195,0.09742208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_1'$}}}}%
    \put(0.43854172,0.09376403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_1$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PONG.pdf}}%
    \put(0.15768945,0.18763743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.10315474,0.01674209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C \subseteq (O,\Omega)$}}}%
    \put(0.4453364,0.01674209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D \subseteq (X,\Xi)$}}}%
    \put(0.78751802,0.01674209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C' \subseteq (O',\Omega')$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PONG.pdf}}%
    \put(0.83891727,0.18936791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e'$}}}}%
    \put(0.80076874,0.16637425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e_1$}}}}%
    \put(0.80024615,0.2588714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e_2$}}}}%
    \put(0.79690151,0.21675111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_2$}}}}%
    \put(0.85198178,0.22438094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_2'$}}}}%
    \put(0.79428865,0.12582172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_1$}}}}%
    \put(0.84936892,0.13345155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_1'$}}}}%
    \put(0.74085688,0.14117181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
  \end{picture}%
\endgroup%


==> figures/cancer_treat.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cancer_treat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{293.94643228bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40823767)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cancer_treat.pdf}}%
    \put(0.39675594,0.29342084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.54984506,0.29342084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q''$}}}%
    \put(0.39675594,0.12757429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.39675594,0.12247131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p'$}}}%
    \put(0.54984506,0.12247131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p''$}}}%
    \put(0.36103519,0.20411885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma'$}}}%
    \put(0.58811734,0.20411885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma''$}}}%
    \put(0.4733005,0.08930201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cancer_treat.pdf}}%
    \put(0.4733005,0.35720796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.19263714,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f'$}}}%
    \put(0.47330057,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.75396386,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cancer_treat.pdf}}%
  \end{picture}%
\endgroup%


==> figures/elem_ext.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'elem_ext.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{499.31321512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52237762)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{elem_ext.pdf}}%
    \put(0.03060526,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 0}}}%
    \put(0.19583221,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 1.1}}}%
    \put(0.36105915,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 1.2}}}%
    \put(0.71404402,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 2}}}%
    \put(0.21836316,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\downarrow$}}}%
    \put(0.12823937,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.29346633,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.63894091,0.36466096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.8342091,0.36466096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.07266303,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.40311324,0.28956152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.23638792,0.28955786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.60138928,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.87927099,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{elem_ext.pdf}}%
    \put(0.27844939,0.00416215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\Ttwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{elem_ext.pdf}}%
    \put(0.44367264,0.00416588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\Stwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{elem_ext.pdf}}%
    \put(0.32350392,0.16939654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{elem_ext.pdf}}%
    \put(0.11321875,0.00416588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\RPtwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{elem_ext.pdf}}%
    \put(0.15828064,0.16939281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.42864831,0.16939654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.60138928,0.19943406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SL{O}'$}}}%
    \put(0.87927099,0.19943406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SL{O}''$}}}%
    \put(0.07566717,-0.06342698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11265474\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> submission version/PONG.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PONG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.20001942bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34438768)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PONG.pdf}}%
    \put(0.39725759,0.13962319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.35179297,0.09624879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red}$\delta$}}}}%
    \put(0.46780633,0.16157162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma$}}}}%
    \put(0.4134577,0.22271381){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma_2$}}}}%
    \put(0.446903,0.12499082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma_1$}}}}%
    \put(0.47987522,0.19974491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_2'$}}}}%
    \put(0.42129648,0.19919758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_2$}}}}%
    \put(0.50334195,0.09677134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_1'$}}}}%
    \put(0.43854172,0.09311329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_1$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PONG.pdf}}%
    \put(0.15768945,0.18717814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.10315474,0.0167421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C \subseteq (O,\Omega)$}}}%
    \put(0.4453364,0.0167421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D \subseteq (X,\Xi)$}}}%
    \put(0.78735907,0.01444623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C' \subseteq (O',\Omega')$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PONG.pdf}}%
    \put(0.83875831,0.18744603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e'$}}}}%
    \put(0.80060978,0.16445238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$u_1$}}}}%
    \put(0.80008719,0.25694952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$u_2$}}}}%
    \put(0.79674255,0.21482924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_2$}}}}%
    \put(0.85182282,0.22245906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_2'$}}}}%
    \put(0.79412968,0.12389985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_1$}}}}%
    \put(0.84920996,0.13152967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_1'$}}}}%
    \put(0.74069792,0.13924993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
  \end{picture}%
\endgroup%


==> submission version/cancer_treat.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cancer_treat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{293.94643228bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40823767)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cancer_treat.pdf}}%
    \put(0.39675594,0.29342084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.54984506,0.29342084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q''$}}}%
    \put(0.39675594,0.12757429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.39675594,0.12247131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p'$}}}%
    \put(0.54984506,0.12247131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p''$}}}%
    \put(0.36103519,0.20411885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma'$}}}%
    \put(0.58811734,0.20411885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma''$}}}%
    \put(0.4733005,0.08930201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cancer_treat.pdf}}%
    \put(0.4733005,0.35720796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.19263714,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f'$}}}%
    \put(0.47330057,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.75396386,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cancer_treat.pdf}}%
  \end{picture}%
\endgroup%


==> submission version/elem_ext.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'elem_ext.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{499.31321512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52237762)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{elem_ext.pdf}}%
    \put(0.03060526,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 0}}}%
    \put(0.19583221,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 1.1}}}%
    \put(0.36105915,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 1.2}}}%
    \put(0.71404402,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 2}}}%
    \put(0.21836316,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\downarrow$}}}%
    \put(0.12823937,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.29346633,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.63894091,0.36466096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.8342091,0.36466096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.07266303,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.40311324,0.28956152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.23638792,0.28955786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.60138928,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.87927099,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{elem_ext.pdf}}%
    \put(0.27844939,0.00416215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\Ttwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{elem_ext.pdf}}%
    \put(0.44367264,0.00416588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\Stwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{elem_ext.pdf}}%
    \put(0.32350392,0.16939654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{elem_ext.pdf}}%
    \put(0.11321875,0.00416588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\RPtwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{elem_ext.pdf}}%
    \put(0.15828064,0.16939281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.42864831,0.16939654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.60138928,0.19943406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SL{O}'$}}}%
    \put(0.87927099,0.19943406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SL{O}''$}}}%
    \put(0.07566717,-0.06342698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11265474\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> submission version/figures/PONG.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PONG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.20001942bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34438768)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PONG.pdf}}%
    \put(0.39725759,0.14027394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.35179297,0.09689954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red}$\delta$}}}}%
    \put(0.46780633,0.16222236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma$}}}}%
    \put(0.4134577,0.22336455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma_2$}}}}%
    \put(0.446903,0.12564156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$\gamma_1$}}}}%
    \put(0.47987522,0.20039565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_2'$}}}}%
    \put(0.42129648,0.19984832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_2$}}}}%
    \put(0.50334195,0.09742208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_1'$}}}}%
    \put(0.43854172,0.09376403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$\beta_1$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PONG.pdf}}%
    \put(0.15768945,0.18763743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.10315474,0.01674209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C \subseteq (O,\Omega)$}}}%
    \put(0.4453364,0.01674209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D \subseteq (X,\Xi)$}}}%
    \put(0.78751802,0.01674209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C' \subseteq (O',\Omega')$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PONG.pdf}}%
    \put(0.83891727,0.18936791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e'$}}}}%
    \put(0.80076874,0.16637425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e_1$}}}}%
    \put(0.80024615,0.2588714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{blue}$e_2$}}}}%
    \put(0.79690151,0.21675111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_2$}}}}%
    \put(0.85198178,0.22438094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_2'$}}}}%
    \put(0.79428865,0.12582172){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_1$}}}}%
    \put(0.84936892,0.13345155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{purple}$t_1'$}}}}%
    \put(0.74085688,0.14117181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
  \end{picture}%
\endgroup%


==> submission version/figures/cancer_treat.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cancer_treat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{293.94643228bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40823767)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cancer_treat.pdf}}%
    \put(0.39675594,0.29342084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q'$}}}%
    \put(0.54984506,0.29342084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q''$}}}%
    \put(0.39675594,0.12757429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.39675594,0.12247131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p'$}}}%
    \put(0.54984506,0.12247131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p''$}}}%
    \put(0.36103519,0.20411885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma'$}}}%
    \put(0.58811734,0.20411885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma''$}}}%
    \put(0.4733005,0.08930201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cancer_treat.pdf}}%
    \put(0.4733005,0.35720796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.19263714,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f'$}}}%
    \put(0.47330057,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.75396386,0.22453071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cancer_treat.pdf}}%
  \end{picture}%
\endgroup%


==> submission version/figures/elem_ext.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'elem_ext.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{499.31321512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52237762)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{elem_ext.pdf}}%
    \put(0.03060526,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 0}}}%
    \put(0.19583221,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 1.1}}}%
    \put(0.36105915,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 1.2}}}%
    \put(0.71404402,0.19943404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{type 2}}}%
    \put(0.21836316,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\downarrow$}}}%
    \put(0.12823937,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.29346633,0.36466104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.63894091,0.36466096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.8342091,0.36466096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.07266303,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.40311324,0.28956152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.23638792,0.28955786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.60138928,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.87927099,0.30457844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{elem_ext.pdf}}%
    \put(0.27844939,0.00416215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\Ttwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{elem_ext.pdf}}%
    \put(0.44367264,0.00416588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\Stwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{elem_ext.pdf}}%
    \put(0.32350392,0.16939654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{elem_ext.pdf}}%
    \put(0.11321875,0.00416588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega\#\RPtwo$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{elem_ext.pdf}}%
    \put(0.15828064,0.16939281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\swarrow$}}}%
    \put(0.42864831,0.16939654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\searrow$}}}%
    \put(0.60138928,0.19943406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SL{O}'$}}}%
    \put(0.87927099,0.19943406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SL{O}''$}}}%
    \put(0.07566717,-0.06342698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11265474\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%

